Enclave-Aware Compartmentalization and Secure Sharing with Sirius

Hardware-assisted trusted execution environments (TEEs) are critical building blocks of many modern applications. However, they have a one-way isolation model that introduces a semantic gap between a TEE and its outside world. This lack of information causes an ever-increasing set of attacks on TEE-enabled applications that exploit various insecure interactions with the host OSs, applications, or other enclaves. We introduce Sirius, the first compartmentalization framework that achieves strong isolation and secure sharing in TEE-assisted applications by controlling the dataflows within primary kernel objects (e.g. threads, processes, address spaces, files, sockets, pipes) in both the secure and normal worlds. Sirius replaces ad-hoc interactions in current TEE systems with a principled approach that adds strong inter- and intra-address space isolation and effectively eliminates a wide range of attacks. We evaluate Sirius on ARM platforms and find that it is lightweight ($\approx 15K$ LoC) and only adds $\approx 10.8\%$ overhead to enable TEE support on applications such as httpd, and improves the performance of existing TEE-enabled applications such as the Darknet ML framework and ARM's LibDDSSec by $0.05\%-5.6\%$.

==> rebuttal.txt <==
There is one critical misunderstanding in both reviews: they assume incorrectly that we are adding a trusted hypervisor, which adversely affects the remainder of the assessment:
- R.A: *"...protection for untrusted code that requires TEEs to accept the hypervisor into their TCB is a non-starter"*
- R.B: *"Sirius assumes a trusted OS (and maybe also a trusted hypervisor), is that correct?"*

Sirius does not introduce a new hypervisor and nor does it assume a trusted OS. Our contribution is a new model of mutual distrust (S2.1) for kernels running on commodity TEE hardware (S2.2/Requirements: e.g. Raspberry Pi). This is the opposite of using virtualisation.

To elaborate on why there is no new hypervisor: all TrustZone TEEs only communicate with the normal world via an "SMC" call in the secure monitor, which handles RPCs across worlds (S4.2). Sirius _extends_ the existing security monitor by ~700 LoC to add label checking (Sec5 has the aggregate 2K LoC for the security monitor and kernel, but we can add the detailed breakdown). This is dramatically simpler than a traditional hypervisor stack, since the security monitor is simply the explicit entrypoint for inter-world communication and doesn't do any scheduling, device emulation, or CPU virtualisation.  Extending the security monitor requires no additional components to be added to the existing TrustZone TCB.

Sirius securely exposes existing TEE hardware functionality to Linux and enforces ownership checks via DIFC; everything after the security monitor assumes that the Linux kernel and OP-TEE mutually distrust each other. The confusion about the introduction of a trusted hypervisor may have arisen due to Figure 2 not showing the 'before' due to space constraints -- we can explain this very succinctly in the introduction without major changes.

It is central to our approach that Sirius follows the traditional TEE threat models (S2.1). We explain (S1 para2-3) that TEE systems are currently vulnerable to a wide range of attacks and secure sharing is not practical. Sirius solves this without depending on compiler modifications or custom languages or hardware (e.g. CHERI) in order to run on a commodity OS (Linux) and hardware (e.g. rPI). The closest systems to our work are DStar (based on the custom HiStar kernel) and CHERI capability-based OSs that allow designing full-system fine-grained compartmentalisation (address space and other kernel objects) across trust boundaries (Sec6, OS-assisted solutions).

With this in mind, Sirius therefore already implements and evaluates many of the reviewers excellent suggestions:

- *"a layered security argument, like there are benefits if the hypervisor is uncompromised, but there are also some safety guarantees that are acceptably strong if the hypervisor is compromised"*:  We couldn't agree more: because it has no overarching hypervisor, Sirius implements multiple layers of defenses to contain compromise in either the TEE or the host kernel.  This ranges from the inter-thread protection (S3.1/2), to label checking of kernel resources (S4.1.4), through to hardware TEE support (S4.2) to partition the secure kernel away from Linux.

- *"evaluation would be strengthened to report the space overhead of label storage"*:  In our experience porting applications (Sec5), a running Sirius system typically uses 10-15 labels -- they are mostly needed to setup memory compartments, RPC channels across applications, and few files and sockets, and so use negligible memory. This is why our implementation is so efficient -- previous DIFC-based OSes have had far finer-grained labelling requirements due to their application partitioning being done at a lower level, whereas Sirius is just protecting the secure and normal worlds from each other. We can add a sentence to the evaluation to explain why label space usage is so low.

- *"argue that using a TEE adds something to the story, vs commodity hardware"*: Sego is targeting completely different attack surface, and requires a complex software hypervisor (based on KVM), whereas Sirius does not.  Importantly, Sirius allows existing commodity TEE hardware to be used efficiently and securely -- this handles tagging and partitioning memory in hardware with a Raspberry Pi, for example.

- *"the launcher thread can control the RPC access of an enclave"*: This is where the use of DIFC shines, as privilege dropping is as simple as removing a label and removing the capability of the launcher thread to do RPC (Table 1).  The application can therefore set up its resources and hit "steady state" before doing any I/O to the outside world and the lurking attackers.  R.B also noted that "using MCA for memory protection within a single thread does not make a lot of sense".  An unsophisticated attacker (or simple bug) will trip over the MCA protections -- this is another example of layered protections that must be bypassed by a sophisticated attacker. Recall that Sirius also protects the normal userspace from attacks from the TEE userspace (e.g. via BOOMERANG attacks [44]), and the MCA protection contains attacks originating from the other world too (e.g. via a crafted RPC attempting to access a file it shouldn't).

We were disappointed to see Sirius marked down as merely incremental.  The range of attacks on private data in the wild are hugely sophisticated (Sec1), and no existing systems protect against them. Sirius strikes a careful balance between efficiency, protection and practicality in its design and implementation, and is more than simply a collection of unrelated techniques (Sec6, final para).  Our evaluation reflects this, as very real applications such as machine-learning and control systems (Sec5.2.2/3) were ported easily.

Finding the practical middle ground in the design and implementation of OS support for commodity hardware for a wide range of software usecases is a difficult and important dimension of operating systems research.  Sirius elegantly strikes this balance for the protection of user data using TEE hardware, and provides an alternative architectural direction for operating systems to follow aside from (e.g.) requiring capability hardware (CHERI) or specialised program analyses (Glamdring) or trusted hypervisors (Sego, TeeV).

---

Detailed comments follow (optional to read but address the details of the reviews): 

- *"the design is somewhat haphazard about when standard LSM hooks are used, and when the host kernel is modified"*: Sirius uses LSM hooks when available (e.g. for inode operations), and custom hooks only for labeling operations within kernel objects (as Laminar does). However, Laminar does not enforce DIFC within virtual memory efficiently, and so we extended the kernel VM layer with new facilities (Sec4.1.2/3, Table 1) for supporting intra-process memory isolation and managing security policies.

- *"On a related note, 20% overhead seems relatively high; prior work reports more like 10%"*: The 20% figure is for microbenchmarks to stress the modified subsytems. The application evaluations show a lower multithreaded overhead (around 10% for httpd).  Reviewer A didn't specify the related work explicitly, but as far as we know the closest published system is Dstar (based on the HiStar kernel) and CHERI capability-based kernels that need custom hardware. Laminar only provides traditional kernel object isolation (files, sockets, IPC) rather than DIFC.

- *"This idea of memory compartmentalization for intra-process isolation has appeared in other contexts. For instance, Shreds..."*: Sirius is not a hypervisor and is explicitly not virtualising TEEs.  Previous systems like Shreds that do so are 16 ARM memory domains as a result. Our VM abstractions (4.1) provide stronger isolation without need custom compiler support and can have unlimited protected domains -- the hardware backed MCA isolation is only an optimisation and optional (S4.1.3).
The closest system that can provide the same level of isolation and full-system compartmentalization requires the HiStar kernel or CHERI HW-capabilities, neither of which can drive commodity TEE hardware as Sirius does.
Neither Shreds nor TeeV solve the big picture problem of how to safely use TEEs in a commodity OS to protect sensitive data (long list of attacks in S1). Sirius combines these features effectively to do that, which no prior work has achieved.  We can elaborate on this point in the related work by eliding some implementation details as Reviewer B suggests.

- *"there is no particular reason to believe that host kernels cannot protect themselves from enclaves.": As explained in S1/2.1, this is not true. Sirius runs enclave applications in the secure world _userspace_, but they can launch BOOMERANG attacks [44] which can lead to making host kernel memory accessible to the compromising enclave. Sirius protects against this by enforcing DIFC policies against enclave applications to restrict their view of the host kernel (e.g. networking or storage resources unrelated to the enclave operation).

- *"Section 2.2 second paragraph. Generally, this paragraph is hard to understand.... "Section 3.1, the integrity labels (i.e., I_e and I_p) are used without explanation"*:
We could definitely have a better background on how our labeling model works, but as the reviewer mentioned, we did not introduce a new model and used the already verified concepts from Flume [38] and Aeolus [22].  Since reviewer B thought there were too many implementationd details (S4), we could shrink that and provide this background in the paper.

- *"Section 3.2. What is IMC?"*: Instead of enforcing DIFC on every page (a costly approach), IMCs act as the unit of DIFC labelling (Sec3, para3). In the kernel, a vdom (a block of contiguous memory) can be attached to multiple IMCs that can have different privileges across that memory (S3.2).

- *"I find it surprising that you didn't discuss and compare against the Glamdring paper from Usenix ATC, as it is quite related to your work."*:  Glamdring is a compiler-based technique for partitioning applications to run inside an enclave, and quite distinct from Sirius.  Glamdring applications are vulnerable (like other TEE systems) to the attacks we discuss (Sec1), but Glamdring could be extended to generate code that uses Sirius APIs to harden them.  We actually removed a paragraph of related work in Sec6 about compiler approaches that included Glamdring, but elided it due to space reasons in the submission.

- *"Misleading Perfomance Results in abstract: The 10.8% overhead for httpd mentioned in the abstract is only when multi-threading is disabled"*: Thanks for catching this; it is an error in our text in Section 5. The 10.8% figure is the average overhead, and 1.2x slowdown is the worst case.  We can easily fix this, and the graph layout comments pointed out by the reviewers.  We plan to publish our source code to aid reproducibility on a commodity Raspberry Pi.

Once again, thank you for taking the time to review our submission.
